Clean-limit superconductivity in Im-3m H3S synthesized from sulfur and hydrogen donor ammonia borane

We present detailed studies of the superconductivity in high-pressure H3S. X-ray diffraction measurements show that cubic Im-3m H3S was synthesized from elemental sulfur and hydrogen donor ammonia borane (NH3BH3). Our electrical transport measurements confirm superconductivity with a transition temperature Tc = 197 K at 153 GPa. From the analysis of both the normal state resistivity and the slope of the critical field, we conclude that the superconductivity is described by clean-limit behaviour. A significant broadening of the resistive transition in finite magnetic field is found, as expected for superconductors. We identify a linear temperature-over-field scaling of the resistance at the superconducting transition which is not described by existing theories.

==> Readme.txt <==
This file describes the data provided for publication 

"Clean-limit superconductivity in Im3m H3S synthesised from sulphur and hydrogen donor ammonia borane"

Data are provided in separate folders relating to the figures in the manuscript where possible.

--------------
Figure 2
--------------

calibration of the setup was done with CeO2 as calibrant
The recorded image is provided in folder "Figure 1/XRD calibration" in file
CeO2_600mm_05112021-00001.tif. The wavelength of the X-rays used for the calibration and all measurements is 0.2894 angstrom.

For the measurements on the sample, a total of 441 measurements were conducted with the X-ray beam rastered across the sample on a 21 x 21 grid with step size 2 micrometer. 

For each position one image was recorded. These images are available in folder "Figure 1/XRD measurements". They are named 20211106_SIO1B_b_grid2_30s-00xxx.tif where xxx stands for a running integer. The position of the X-ray beam can be read out from the files 20211106_SIO1B_b_grid2_30s-00xxx.tif.metadata for each image in the line "userComment2=Motor positions ( umv samz_lh 0.2101 ceny_lh -0.0729 )" where the motor positions are given in millimeter and denote how the sample has been moved. 


The data can be analysed with the free software as described in the text. This includes Dioptas for integration of the images and GSAS for Rietveld refinements.

--------------
Figure 2
--------------

Data provided in ASCII format. No specialised software is needed for plotting the data.
All files in column format with temperature and resistance. Files correspond to data as described in figure labelling and listed below

(V) Before LH sulphur       RT10225a.dat
(V) After LH H3S + sulphur  RT10308b.dat
(V2) After LH               RT10308b_V2.dat

--------------
Figure 3
--------------

Data provided in ASCII format. No specialised software is needed for plotting the data.
All files in column format with temperature and resistance. Files correspond to temperature sweeps in different magnetic fields as listed below

0T  Fig3_0T.dat
5T  Fig3_5T.dat
10T Fig3_10T.dat
14T Fig3_14T.dat

--------------
Figure 4
--------------

We provide the energy versus crystal lattice momentum for all 5 bands crossing the Fermi level in file H3S_EvsK.dat is ASCII format. In separate columns, the momentum is given in inverse angstrom, the energy for each band is given in electronvolt for each band.

No specialised software is needed for plotting the data and to extract the Fermi velocity as described in the text. We used Matlab, as a free alternative, Python may be used.

--------------
Figure 5
--------------

can be reproduced with the raw data provided for figure 3.
